Physical conditions in high$-$z optically thin C III absorbers: Origin of cloud sizes and associated correlations

We present detailed photoionization models of well aligned optically thin C III absorption components at $2.1 < z < 3.4$. Using our models we estimate density ($n_{\rm \tiny H}$), metallicity ($[C/H]$), total hydrogen column density and line-of-sight thickness ($L$) in each C III components. We estimate the systematic errors in these quantities contributed by the allowed range of the quasar spectral index used in the ultraviolet background radiation calculations. Our inferred $n_{\rm \tiny H}$ and overdensity ($\Delta$) are much higher than the measurements available in the literature and favor the absorption originating from gas associated with circumgalactic medium and probably not in hydrostatic equilibrium. We also notice $n_{\rm \tiny H}$, $L$ and $[C/H]$ associated with C III components show statistically significant redshift evolution. To some extent, these redshift evolutions are driven by the appearance of compact, high $n_{\rm \tiny H}$ and high $[C/H]$ components only in the low$-z$ end. We find more than 5$\sigma$ level correlation between $[C/H]$ and $L$, $L$ and neutral hydrogen column density (N (HI)), N (HI) and $[C/H]$. We show $L$ versus $[C/H]$ correlation can be well reproduced if $L$ is governed by the product of gas cooling time and sound speed as expected in the case of cloud fragmentation under thermal instabilities. This allows us to explain other observed correlations by simple photoionization considerations. Studying the optically thin C III absorbers over a large $z$ range and probably correlating their $z$ evolution with global star formation rate density evolution can shed light into the physics of cold clump formation and their evolution in the circumgalactic medium.

==> TableC3.txt <==

#Table C2:

#Col1: Absorber number in Table C1
#Col2: redshift
#Col3, Col5: Observed columnd density of Si III and Si IV in logarithimic scale in cm-2
#Col4, Col6: Error associated with the observed columnd density of Si III and Si IV in logarithimic scale in cm-2
#Col7, Col8: Photoionization model predicted columnd density of Si III and Si IV in logarithimic scale in cm-2 
#Col9, Col10: model carbon abundance [C/H] and Silicon abundance [Si/H], respectively
#Col11: Flag showing detection or Upper limit (UL)

    				Observed    	Photoionization Models      
#    zabs     log NSi iii   logN (Si IV) log N(Si III) logN (Si IV)    [C/H]  [Si/H]	Flag
           	
      		      error 	       error
    	       				Sample S1 
       	
10  2.82656	 11.45  0.08  12.02	0.02	11.49	  12.02		-0.80  -0.69	Detection
13  2.44990	 12.40  0.00  12.22	0.03	11.66  	  12.22		-0.94  -0.32	UL
18  2.46322	 11.53  0.34  11.98	0.17	11.53  	  11.98		-0.60  -0.73	Detection
19  2.46236	 12.73  0.07  12.64	0.05	12.60     12.64		-0.46  -0.46	Detection
20  2.46204	 12.79  0.00  12.49	0.01	12.15     12.49		-0.60  -0.48	UL
23  2.44411	 12.29  0.01  12.16	0.02	12.23     12.16		-0.23  -0.25	Detection
24  2.44264	 12.81  0.00  12.63	0.01	12.59     12.63		-0.38  -0.21	UL
29  2.39676	 12.38  0.00  11.52	0.07	10.73     11.52		-0.58  -0.43	UL
30  2.27756	 12.92  0.00  11.73	0.11	11.21     11.73	 	0.08   0.09	UL

     					 Sample	S2      	

1   2.45569	 12.42  0.14  12.60	0.00	12.08	  12.60		-2.02  -1.51	UL
2   2.25106	 12.02  0.41  12.38	0.00	11.83  	  12.38		-0.55  -0.83	UL


=================================================================================================

#Table C3:

#Linear regression fit coefficients for L as a function of 
#N (C IV) and N (H I): log L = A + B log N(X) and associated Sphearman correlation coefficients.


#Ion X	    A	           B		ρ       ρ/σ         Flag

		   Sample S1+S2			

C IV	-5.20±2.43	0.38±0.19	0.19	1.7	Full Sample
C IV	-13.32±2.84	0.96±0.22	0.54	3.44	For [C/H] > -1.22
C IV	-8.99±2.34	0.73±0.19	0.5	3.16	For [C/H] < -1.22
H I	-11.97±1.45	0.80±0.10	0.59	5.27	Full Sample
H I	-10.84±2.62	0.71±0.19	0.51	3.22	For [C/H] > -1.22
H I	-7.35±1.97	0.50±0.13	0.41	2.59	For [C/H] < -1.22

		   Sample S1			

C IV	-3.65±4.62	0.26±0.36	-0.01	-0.01	Full Sample
C IV	-15.50±7.05	1.14±0.54	0.43	1.68	For [C/H] > -0.98
C IV	-12.47±3.13	1.01±0.25	0.57	2.22	For [C/H] < -0.98
H I	-9.95±2.94	0.67±0.20	0.3	1.65	Full Sample
H I	-6.56±4.91	0.41±0.35	0.26	1.02	For [C/H] > -0.98
H I	-7.99±2.80	0.56±0.19	0.32	1.24	For [C/H] < -0.98


===================================================================================================

#Table C4:

#Linear regression fit coefficients for [C/H] as a function
#of N (C IV) and N (H I): log [C/H] = A + B log N(X) and associated Sphearman correlation
#coefficients.


#Ion X	    A	           B		ρ       ρ/σ         Flag

		   Sample S1+S2			
			
C IV	-9.96±2.06	 0.69±0.16	 0.42	 3.76	Full Sample
C IV	-2.55±1.93	 0.16±0.15	 0.15	 0.94	For [C/H] > -1.22
C IV	-5.42±1.81	 0.28±0.15	 0.37	 2.32	For [C/H] < -1.22
H I	 9.66±1.31	-0.75±0.09	-0.65	-5.82	Full Sample
H I	 4.50±1.54	-0.35±0.11	-0.45	-2.84	For [C/H] > -1.22
H I	 2.50±1.42	-0.29±0.09	-0.36	-2.3	For [C/H] < -1.22

		Sample S1.			

C IV	-11.24±3.63	 0.80±0.29	 0.52	 2.9	Full Sample
C IV	  0.10±3.64	-0.04±0.28	-0.11	-0.42	For [C/H] > -0.98
C IV	 -3.80±3.47	 0.16±0.28	 0.36	 1.4	For [C/H] < -0.98
H I	  9.41±2.31	-0.73±0.16	-0.56	-3.13	Full Sample
H I	  4.09±1.99	-0.32±0.14	-0.35	-1.35	For [C/H] > -0.98
H I	  6.00±1.74	-0.53±0.12	-0.81	-3.13	For [C/H] < -0.98


======================================================================================================

#Table C5:

#Linear regression fit coefficients for L as a function of [C/H]: log L = A + B [C/H] 
#and associated Sphearman correlation coefficients.


     A	           B		ρ       ρ/σ         Flag

		Sample S1+S2		

-1.27±0.12	-0.78±0.09	-0.68	-6.09	Full Sample
-1.32±0.16	-1.02±0.23	-0.61	-3.83	For [C/H] > -1.22
-1.27±0.39	-0.76±0.20	-0.43	-2.72	For [C/H] < -1.22

		Sample S1		

-1.13±0.21	-0.78±0.15	-0.62	-3.46	Full Sample
-1.30±0.29	-1.31±0.48	-0.64	-2.49	For [C/H] > -0.98
-0.75±0.58	-0.54±0.32	-0.26	-0.99	For [C/H] < -0.98





==> TableC4.txt <==
Linear regression fit coefficients for [C/H] as a function
of N (C IV) and N (H I): log [C/H] = A + B log N(X) and associated Sphearman correlation
coefficients.


Ion X	    A	           B		ρ       ρ/σ         Flag

		   Sample S1+S2			
			
C IV	-9.96±2.06	 0.69±0.16	 0.42	 3.76	Full Sample
C IV	-2.55±1.93	 0.16±0.15	 0.15	 0.94	For [C/H] > -1.22
C IV	-5.42±1.81	 0.28±0.15	 0.37	 2.32	For [C/H] < -1.22
H I	 9.66±1.31	-0.75±0.09	-0.65	-5.82	Full Sample
H I	 4.50±1.54	-0.35±0.11	-0.45	-2.84	For [C/H] > -1.22
H I	 2.50±1.42	-0.29±0.09	-0.36	-2.3	For [C/H] < -1.22

		Sample S1.			

C IV	-11.24±3.63	 0.80±0.29	 0.52	 2.9	Full Sample
C IV	  0.10±3.64	-0.04±0.28	-0.11	-0.42	For [C/H] > -0.98
C IV	 -3.80±3.47	 0.16±0.28	 0.36	 1.4	For [C/H] < -0.98
H I	  9.41±2.31	-0.73±0.16	-0.56	-3.13	Full Sample
H I	  4.09±1.99	-0.32±0.14	-0.35	-1.35	For [C/H] > -0.98
H I	  6.00±1.74	-0.53±0.12	-0.81	-3.13	For [C/H] < -0.98



==> TableC5.txt <==
Linear regression fit coefficients for L as a function of [C/H]: log L = A + B [C/H] 
and associated Sphearman correlation coefficients.


     A	           B		ρ       ρ/σ         Flag

		Sample S1+S2		

-1.27±0.12	-0.78±0.09	-0.68	-6.09	Full Sample
-1.32±0.16	-1.02±0.23	-0.61	-3.83	For [C/H] > -1.22
-1.27±0.39	-0.76±0.20	-0.43	-2.72	For [C/H] < -1.22

		Sample S1		

-1.13±0.21	-0.78±0.15	-0.62	-3.46	Full Sample
-1.30±0.29	-1.31±0.48	-0.64	-2.49	For [C/H] > -0.98
-0.75±0.58	-0.54±0.32	-0.26	-0.99	For [C/H] < -0.98



==> tables_ciii.txt <==

#Table C2:

#Col1: Absorber number in Table C1
#Col2: redshift
#Col3, Col5: Observed columnd density of Si III and Si IV in logarithimic scale in cm-2
#Col4, Col6: Error associated with the observed columnd density of Si III and Si IV in logarithimic scale in cm-2
#Col7, Col8: Photoionization model predicted columnd density of Si III and Si IV in logarithimic scale in cm-2 
#Col9, Col10: model carbon abundance [C/H] and Silicon abundance [Si/H], respectively
#Col11: Flag showing detection or Upper limit (UL)

    				Observed    	Photoionization Models      
#    zabs    log N (Si III)   logN (Si IV) log N(Si III) logN (Si IV)    [C/H]  [Si/H]	Flag
           	
      		      error 	       error
    	       				Sample S1 
       	
10  2.82656	 11.45  0.08  12.02	0.02	11.49	  12.02		-0.80  -0.69	Detection
13  2.44990	 12.40  0.00  12.22	0.03	11.66  	  12.22		-0.94  -0.32	UL
18  2.46322	 11.53  0.34  11.98	0.17	11.53  	  11.98		-0.60  -0.73	Detection
19  2.46236	 12.73  0.07  12.64	0.05	12.60     12.64		-0.46  -0.46	Detection
20  2.46204	 12.79  0.00  12.49	0.01	12.15     12.49		-0.60  -0.48	UL
23  2.44411	 12.29  0.01  12.16	0.02	12.23     12.16		-0.23  -0.25	Detection
24  2.44264	 12.81  0.00  12.63	0.01	12.59     12.63		-0.38  -0.21	UL
29  2.39676	 12.38  0.00  11.52	0.07	10.73     11.52		-0.58  -0.43	UL
30  2.27756	 12.92  0.00  11.73	0.11	11.21     11.73	 	0.08   0.09	UL

     					 Sample	S2      	

1   2.45569	 12.42  0.14  12.60	0.00	12.08	  12.60		-2.02  -1.51	UL
2   2.25106	 12.02  0.41  12.38	0.00	11.83  	  12.38		-0.55  -0.83	UL


=================================================================================================

#Table C3:

#Linear regression fit coefficients for L as a function of 
#N (C IV) and N (H I): log L = A + B log N(X) and associated Sphearman correlation coefficients.


#Ion X	    A	           B		ρ       ρ/σ         Flag

		   Sample S1+S2			

C IV	-5.20±2.43	0.38±0.19	0.19	1.7	Full Sample
C IV	-13.32±2.84	0.96±0.22	0.54	3.44	For [C/H] > -1.22
C IV	-8.99±2.34	0.73±0.19	0.5	3.16	For [C/H] < -1.22
H I	-11.97±1.45	0.80±0.10	0.59	5.27	Full Sample
H I	-10.84±2.62	0.71±0.19	0.51	3.22	For [C/H] > -1.22
H I	-7.35±1.97	0.50±0.13	0.41	2.59	For [C/H] < -1.22

		   Sample S1			

C IV	-3.65±4.62	0.26±0.36	-0.01	-0.01	Full Sample
C IV	-15.50±7.05	1.14±0.54	0.43	1.68	For [C/H] > -0.98
C IV	-12.47±3.13	1.01±0.25	0.57	2.22	For [C/H] < -0.98
H I	-9.95±2.94	0.67±0.20	0.3	1.65	Full Sample
H I	-6.56±4.91	0.41±0.35	0.26	1.02	For [C/H] > -0.98
H I	-7.99±2.80	0.56±0.19	0.32	1.24	For [C/H] < -0.98


===================================================================================================

#Table C4:

#Linear regression fit coefficients for [C/H] as a function
#of N (C IV) and N (H I): log [C/H] = A + B log N(X) and associated Sphearman correlation
#coefficients.


#Ion X	    A	           B		ρ       ρ/σ         Flag

		   Sample S1+S2			
			
C IV	-9.96±2.06	 0.69±0.16	 0.42	 3.76	Full Sample
C IV	-2.55±1.93	 0.16±0.15	 0.15	 0.94	For [C/H] > -1.22
C IV	-5.42±1.81	 0.28±0.15	 0.37	 2.32	For [C/H] < -1.22
H I	 9.66±1.31	-0.75±0.09	-0.65	-5.82	Full Sample
H I	 4.50±1.54	-0.35±0.11	-0.45	-2.84	For [C/H] > -1.22
H I	 2.50±1.42	-0.29±0.09	-0.36	-2.3	For [C/H] < -1.22

		Sample S1.			

C IV	-11.24±3.63	 0.80±0.29	 0.52	 2.9	Full Sample
C IV	  0.10±3.64	-0.04±0.28	-0.11	-0.42	For [C/H] > -0.98
C IV	 -3.80±3.47	 0.16±0.28	 0.36	 1.4	For [C/H] < -0.98
H I	  9.41±2.31	-0.73±0.16	-0.56	-3.13	Full Sample
H I	  4.09±1.99	-0.32±0.14	-0.35	-1.35	For [C/H] > -0.98
H I	  6.00±1.74	-0.53±0.12	-0.81	-3.13	For [C/H] < -0.98


======================================================================================================

#Table C5:

#Linear regression fit coefficients for L as a function of [C/H]: log L = A + B [C/H] 
#and associated Sphearman correlation coefficients.


     A	           B		ρ       ρ/σ         Flag

		Sample S1+S2		

-1.27±0.12	-0.78±0.09	-0.68	-6.09	Full Sample
-1.32±0.16	-1.02±0.23	-0.61	-3.83	For [C/H] > -1.22
-1.27±0.39	-0.76±0.20	-0.43	-2.72	For [C/H] < -1.22

		Sample S1		

-1.13±0.21	-0.78±0.15	-0.62	-3.46	Full Sample
-1.30±0.29	-1.31±0.48	-0.64	-2.49	For [C/H] > -0.98
-0.75±0.58	-0.54±0.32	-0.26	-0.99	For [C/H] < -0.98




